Universality in Uncertainty Relations for a Quantum Particle

A general theory of preparational uncertainty relations for a quantum particle in one spatial dimension is developed. We derive conditions which determine whether a given smooth function of the particle's variances and its covariance is bounded from below. Whenever a global minimum exists, an uncertainty relation has been obtained. The squeezed number states of a harmonic oscillator are found to be universal: no other pure or mixed states will saturate any such relation. Geometrically, we identify a convex uncertainty region in the space of second moments which is bounded by the inequality derived by Robertson and Schr\"{o}dinger. Our approach not only unifies existing uncertainty relations but also leads to new inequalities for second moments.

==> GeomMixedPure.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GeomMixedPure.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{576bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.61979167)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GeomMixedPure.pdf}}%
    \put(0.51658604,0.59620661){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.97630024,0.05308039){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v$}}}%
    \put(0.53743903,0.33175251){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\vec{\xi}$}}}%
    \put(0.82369412,0.46350564){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\vec{\psi}_1$}}}%
    \put(0.66634867,0.30900378){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\vec{\psi}_2$}}}%
    \put(0.36018843,0.24834042){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\vec{\varphi}_1$}}}%
    \put(0.23696611,0.35639697){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\vec{\varphi}_2$}}}%
  \end{picture}%
\endgroup%

